Planck early results. IX. XMM-Newton follow-up for validation of Planck cluster candidates

We present the XMM-Newton follow-up for confirmation of Planck cluster candidates. Twenty-five candidates have been observed to date using snapshot (~10 ksec) exposures, ten as part of a pilot programme to sample a low range of signal-to-noise ratios (4<S/N<6), and a further 15 in a programme to observe a sample of S/N>5 candidates. The sensitivity and spatial resolution of XMM-Newton allows unambiguous discrimination between clusters and false candidates. The 4 false candidates have S/N <= 4.1. A total of 21 candidates are confirmed as extended X-ray sources. Seventeen are single clusters, the majority of which are found to have highly irregular and disturbed morphologies (about ~70%). The remaining four sources are multiple systems, including the unexpected discovery of a supercluster at z=0.45. For 20 sources we are able to derive a redshift estimate from the X-ray Fe K line (albeit of variable quality). The new clusters span the redshift range 0.09 <= z <= 0.54, with a median redshift of z~0.37. A first determination is made of their X-ray properties including the characteristic size, which is used to improve the estimate of the SZ Compton parameter, Y_SZ. The follow-up validation programme has helped to optimise the Planck candidate selection process. It has also provided a preview of the X-ray properties of these newly-discovered clusters, allowing comparison with their SZ properties, and to the X-ray and SZ properties of known clusters observed in the Planck survey. Our results suggest that Planck may have started to reveal a non-negligible population of massive dynamically perturbed objects that is under-represented in X-ray surveys. However, despite their particular properties, these new clusters appear to follow the Y_SZ-Y_X relation established for X-ray selected objects, where Y_X is the product of the gas mass and temperature.

==> Proj_Ref_5_1b_authors_and_institutes.txt <==
%This preliminary author list corresponds to \title{Author list for Proj. Ref. 5.1: XMM-Newton follow-up for validation of Planck discovered clusters}
%Prepared by R. Leonardi (rleonardi@sciops.esa.int), ESAC/ESA, on 05JAN2011
%Thisversion is frozen on 5 Jan 2011 at 9:30 CET, any further changes will be delayed to after submission
%\subtitle{There are 203 co-authors in this list}
 
Planck Collaboration: N. Aghanim, M. Arnaud, M. Ashdown, J. Aumont, C. Baccigalupi, A. Balbi, A.~J. Banday, R.~B. Barreiro, M. Bartelmann, J.~G. Bartlett, E. Battaner, K. Benabed, A. Beno\^{\i}t, J.-P. Bernard, M. Bersanelli, R. Bhatia, J.~J. Bock, A. Bonaldi, J.~R. Bond, J. Borrill, F.~R. Bouchet, M.~L. Brown, M. Bucher, C. Burigana, P. Cabella, C.~M. Cantalupo, J.-F. Cardoso, P. Carvalho, A. Catalano, L. Cay\'{o}n, A. Challinor, A. Chamballu, L.-Y Chiang, G. Chon, P.~R. Christensen, E. Churazov, D.~L. Clements, S. Colafrancesco, S. Colombi, F. Couchot, A. Coulais, B.~P. Crill, F. Cuttaia, A. Da Silva, H. Dahle, L. Danese, P. de Bernardis, G. de Gasperis, A. de Rosa, G. de Zotti, J. Delabrouille, J.-M. Delouis, F.-X. D\'{e}sert, J.~M. Diego, K. Dolag, S. Donzelli, O. Dor\'{e}, U. D\"{o}rl, M. Douspis, X. Dupac, G. Efstathiou, T.~A. En{\ss}lin, F. Finelli, I. Flores, O. Forni, M. Frailis, E. Franceschi, S. Fromenteau, S. Galeotta, K. Ganga, R.~T. G\'{e}nova-Santos, M. Giard, G. Giardino, Y. Giraud-H\'{e}raud, J. Gonz\'{a}lez-Nuevo, R. Gonz\'{a}lez-Riestra, K.~M. G\'{o}rski, S. Gratton, A. Gregorio, A. Gruppuso, D. Harrison, P. Hein\"{a}m\"{a}ki, S. Henrot-Versill\'{e}, C. Hern\'{a}ndez-Monteagudo, D. Herranz, S.~R. Hildebrandt, E. Hivon, M. Hobson, W.~A. Holmes, W. Hovest, R.~J. Hoyland, K.~M. Huffenberger, G. Hurier, A.~H. Jaffe, M. Juvela, E. Keih\"{a}nen, R. Keskitalo, T.~S. Kisner, R. Kneissl, L. Knox, H. Kurki-Suonio, G. Lagache, J.-M. Lamarre, A. Lasenby, R.~J. Laureijs, C.~R. Lawrence, M. Le Jeune, S. Leach, R. Leonardi, A. Liddle, M. Linden-V{\o}rnle, M. L\'{o}pez-Caniego, P.~M. Lubin, J.~F. Mac\'{\i}as-P\'{e}rez, B. Maffei, D. Maino, N. Mandolesi, R. Mann, M. Maris, F. Marleau, E. Mart\'{\i}nez-Gonz\'{a}lez, S. Masi, S. Matarrese, F. Matthai, P. Mazzotta, A. Melchiorri, J.-B. Melin, L. Mendes, A. Mennella, S. Mitra, M.-A. Miville-Desch\^{e}nes, A. Moneti, L. Montier, G. Morgante, D. Mortlock, D. Munshi, A. Murphy, P. Naselsky, P. Natoli, C.~B. Netterfield, H.~U. N{\o}rgaard-Nielsen, F. Noviello, D. Novikov, I. Novikov, S. Osborne, F. Pajot, F. Pasian, G. Patanchon, O. Perdereau, L. Perotto, F. Perrotta, F. Piacentini, M. Piat, E. Pierpaoli, R. Piffaretti, S. Plaszczynski, E. Pointecouteau, G. Polenta, N. Ponthieu, T. Poutanen, G.~W. Pratt, G. Pr\'{e}zeau, S. Prunet, J.-L. Puget, R. Rebolo, M. Reinecke, C. Renault, S. Ricciardi, T. Riller, I. Ristorcelli, G. Rocha, C. Rosset, J.~A. Rubi\~{n}o-Mart\'{\i}n, B. Rusholme, E. Saar, M. Sandri, D. Santos, B.~M. Schaefer, D. Scott, M.~D. Seiffert, G.~F. Smoot, J.-L. Starck, F. Stivoli, V. Stolyarov, R. Sunyaev, J.-F. Sygnet, J.~A. Tauber, L. Terenzi, L. Toffolatti, M. Tomasi, J.-P. Torre, M. Tristram, J. Tuovinen, L. Valenziano, L. Vibert, P. Vielva, F. Villa, N. Vittorio, B.~D. Wandelt, S.~D.~M. White, D. Yvon, A. Zacchei, A. Zonca
